Late time approaches to the Hubble tension deforming $H(z)$, worsen the growth tension

Many late time approaches for the solution of the Hubble tension use late time smooth deformations of the Hubble expansion rate $H(z)$ of the Planck18/$\Lambda$CDM best fit to match the locally measured value of $H_0$ while effectively keeping the comoving distance to the last scattering surface and $\Omega_{0m} h^2$ fixed to maintain consistency with Planck CMB measurements. A well known problem of these approaches is that they worsen the fit to low $z$ distance probes. Here we show that another problem of these approaches is that they worsen the level of the $\Omega_{0m}-\sigma_8$ growth tension. We use the generic class of CPL parametrizations corresponding to evolving dark energy equation of state parameter $w(z)=w_0+w_1\frac{z}{1+z}$ with local measurements $H_0$ prior and identify the pairs $(w_0, w_1)$ that satisfy this condition. This is a generic class of smooth deformations of $H(z)$ that are designed to address the Hubble tension. We show that for these models the growth tension between dynamical probe data and CMB constraints is worse than the corresponding tension of the standard Planck18/$\Lambda$CDM model. We justify this feature using a full numerical solution of the growth equation and fit to the data, as well as by using an approximate analytic approach. The problem does not affect recent proposed solutions of the Hubble crisis involving a SnIa intrinsic luminosity transition at $z_t\simeq 0.01$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
